Behavioral Intervention and Non-Uniform Bootstrap Percolation

Bootstrap percolation is an often used model to study the spread of diseases, rumors, and information on sparse random graphs. The percolation process demonstrates a critical value such that the graph is either almost completely affected or almost completely unaffected based on the initial seed being larger or smaller than the critical value. To analyze intervention strategies we provide the first analytic determination of the critical value for basic bootstrap percolation in random graphs when the vertex thresholds are nonuniform and provide an efficient algorithm. This result also helps solve the problem of "Percolation with Coinflips" when the infection process is not deterministic, which has been a criticism about the model. We also extend the results to clustered random graphs thereby extending the classes of graphs considered. In these graphs the vertices are grouped in a small number of clusters, the clusters model a fixed communication network and the edge probability is dependent if the vertices are in close or far clusters. We present simulations for both basic percolation and interventions that support our theoretical results.

==> simulation_results/k10_2vs3_great.dat <==
0.0 26 0.0
0.0 29 0.0
0.0 32 0.0
0.0 35 0.02
0.0 38 0.0
0.0 41 0.0
0.0 44 0.0
0.0 47 0.04
0.0 50 0.04
0.0 53 0.2
0.0 56 0.4
0.0 59 0.34
0.0 62 0.74
0.0 65 0.88
0.0 68 0.9
0.0 71 0.96
0.0 74 0.96
0.0 77 1.0
0.0 80 1.0
0.0 83 1.0
0.05 32 0.0
0.05 35 0.0
0.05 38 0.0
0.05 41 0.0
0.05 44 0.0
0.05 47 0.04
0.05 50 0.08
0.05 53 0.08
0.05 56 0.26
0.05 59 0.28
0.05 62 0.42
0.05 65 0.74
0.05 68 0.74
0.05 71 0.84
0.05 74 0.96
0.05 77 0.98
0.05 80 1.0
0.05 83 1.0
0.05 86 1.0
0.05 89 1.0
0.1 34 0.0
0.1 37 0.0
0.1 40 0.0
0.1 43 0.0
0.1 46 0.0
0.1 49 0.0
0.1 52 0.0
0.1 55 0.08
0.1 58 0.14
0.1 61 0.22
0.1 64 0.3
0.1 67 0.54
0.1 70 0.78
0.1 73 0.84
0.1 76 0.96
0.1 79 0.96
0.1 82 0.98
0.1 85 1.0
0.1 88 1.0
0.1 91 1.0
0.15000000000000002 40 0.0
0.15000000000000002 43 0.0
0.15000000000000002 46 0.0
0.15000000000000002 49 0.0
0.15000000000000002 52 0.04
0.15000000000000002 55 0.0
0.15000000000000002 58 0.06
0.15000000000000002 61 0.12
0.15000000000000002 64 0.2
0.15000000000000002 67 0.46
0.15000000000000002 70 0.66
0.15000000000000002 73 0.6
0.15000000000000002 76 0.86
0.15000000000000002 79 0.98
0.15000000000000002 82 0.9
0.15000000000000002 85 1.0
0.15000000000000002 88 1.0
0.15000000000000002 91 1.0
0.15000000000000002 94 1.0
0.15000000000000002 97 1.0
0.2 44 0.0
0.2 47 0.0
0.2 50 0.0
0.2 53 0.0
0.2 56 0.0
0.2 59 0.02
0.2 62 0.06
0.2 65 0.04
0.2 68 0.22
0.2 71 0.3
0.2 74 0.52
0.2 77 0.7
0.2 80 0.74
0.2 83 0.78
0.2 86 0.9
0.2 89 0.88
0.2 92 0.96
0.2 95 0.98
0.2 98 0.98
0.2 101 1.0
0.25 48 0.0
0.25 51 0.0
0.25 54 0.0
0.25 57 0.02
0.25 60 0.0
0.25 63 0.0
0.25 66 0.04
0.25 69 0.12
0.25 72 0.24
0.25 75 0.3
0.25 78 0.44
0.25 81 0.56
0.25 84 0.78
0.25 87 0.86
0.25 90 0.96
0.25 93 1.0
0.25 96 0.98
0.25 99 0.98
0.25 102 1.0
0.25 105 1.0
0.30000000000000004 56 0.0
0.30000000000000004 59 0.0
0.30000000000000004 62 0.0
0.30000000000000004 65 0.0
0.30000000000000004 68 0.06
0.30000000000000004 71 0.04
0.30000000000000004 74 0.16
0.30000000000000004 77 0.22
0.30000000000000004 80 0.32
0.30000000000000004 83 0.5
0.30000000000000004 86 0.5
0.30000000000000004 89 0.68
0.30000000000000004 92 0.82
0.30000000000000004 95 0.94
0.30000000000000004 98 0.96
0.30000000000000004 101 1.0
0.30000000000000004 104 0.96
0.30000000000000004 107 1.0
0.30000000000000004 110 1.0
0.30000000000000004 113 1.0
0.35000000000000003 62 0.0
0.35000000000000003 65 0.0
0.35000000000000003 68 0.0
0.35000000000000003 71 0.02
0.35000000000000003 74 0.02
0.35000000000000003 77 0.08
0.35000000000000003 80 0.18
0.35000000000000003 83 0.2
0.35000000000000003 86 0.4
0.35000000000000003 89 0.48
0.35000000000000003 92 0.56
0.35000000000000003 95 0.6
0.35000000000000003 98 0.74
0.35000000000000003 101 0.78
0.35000000000000003 104 0.98
0.35000000000000003 107 1.0
0.35000000000000003 110 1.0
0.35000000000000003 113 0.98
0.35000000000000003 116 1.0
0.35000000000000003 119 1.0
0.4 66 0.0
0.4 69 0.0
0.4 72 0.0
0.4 75 0.02
0.4 78 0.0
0.4 81 0.04
0.4 84 0.06
0.4 87 0.06
0.4 90 0.26
0.4 93 0.26
0.4 96 0.48
0.4 99 0.52
0.4 102 0.72
0.4 105 0.76
0.4 108 0.86
0.4 111 0.84
0.4 114 0.98
0.4 117 0.96
0.4 120 0.96
0.4 123 0.98
0.45 76 0.0
0.45 79 0.0
0.45 82 0.02
0.45 85 0.04
0.45 88 0.04
0.45 91 0.0
0.45 94 0.18
0.45 97 0.12
0.45 100 0.2
0.45 103 0.28
0.45 106 0.48
0.45 109 0.48
0.45 112 0.68
0.45 115 0.84
0.45 118 0.92
0.45 121 0.94
0.45 124 0.98
0.45 127 0.98
0.45 130 0.98
0.45 133 1.0
0.5 90 0.0
0.5 93 0.0
0.5 96 0.02
0.5 99 0.02
0.5 102 0.1
0.5 105 0.12
0.5 108 0.28
0.5 111 0.22
0.5 114 0.46
0.5 117 0.54
0.5 120 0.66
0.5 123 0.78
0.5 126 0.86
0.5 129 0.9
0.5 132 0.98
0.5 135 0.98
0.5 138 0.98
0.5 141 1.0
0.5 144 1.0
0.5 147 1.0
0.55 98 0.0
0.55 101 0.02
0.55 104 0.0
0.55 107 0.08
0.55 110 0.1
0.55 113 0.06
0.55 116 0.12
0.55 119 0.26
0.55 122 0.26
0.55 125 0.34
0.55 128 0.48
0.55 131 0.62
0.55 134 0.56
0.55 137 0.84
0.55 140 0.88
0.55 143 0.96
0.55 146 0.98
0.55 149 0.98
0.55 152 0.98
0.55 155 1.0
0.6000000000000001 112 0.02
0.6000000000000001 115 0.0
0.6000000000000001 118 0.0
0.6000000000000001 121 0.06
0.6000000000000001 124 0.04
0.6000000000000001 127 0.18
0.6000000000000001 130 0.14
0.6000000000000001 133 0.28
0.6000000000000001 136 0.26
0.6000000000000001 139 0.34
0.6000000000000001 142 0.52
0.6000000000000001 145 0.58
0.6000000000000001 148 0.8
0.6000000000000001 151 0.9
0.6000000000000001 154 0.86
0.6000000000000001 157 0.98
0.6000000000000001 160 0.96
0.6000000000000001 163 0.88
0.6000000000000001 166 0.94
0.6000000000000001 169 0.98
0.65 126 0.0
0.65 129 0.0
0.65 132 0.0
0.65 135 0.1
0.65 138 0.06
0.65 141 0.16
0.65 144 0.14
0.65 147 0.18
0.65 150 0.18
0.65 153 0.46
0.65 156 0.58
0.65 159 0.56
0.65 162 0.66
0.65 165 0.74
0.65 168 0.84
0.65 171 0.96
0.65 174 0.86
0.65 177 0.94
0.65 180 0.98
0.65 183 1.0
0.7000000000000001 146 0.0
0.7000000000000001 149 0.0
0.7000000000000001 152 0.06
0.7000000000000001 155 0.04
0.7000000000000001 158 0.06
0.7000000000000001 161 0.18
0.7000000000000001 164 0.1
0.7000000000000001 167 0.18
0.7000000000000001 170 0.42
0.7000000000000001 173 0.48
0.7000000000000001 176 0.52
0.7000000000000001 179 0.58
0.7000000000000001 182 0.72
0.7000000000000001 185 0.84
0.7000000000000001 188 0.82
0.7000000000000001 191 0.88
0.7000000000000001 194 0.92
0.7000000000000001 197 0.98
0.7000000000000001 200 1.0
0.7000000000000001 203 1.0
0.75 164 0.0
0.75 167 0.02
0.75 170 0.06
0.75 173 0.02
0.75 176 0.04
0.75 179 0.02
0.75 182 0.16
0.75 185 0.22
0.75 188 0.2
0.75 191 0.32
0.75 194 0.28
0.75 197 0.52
0.75 200 0.52
0.75 203 0.62
0.75 206 0.68
0.75 209 0.8
0.75 212 0.72
0.75 215 0.9
0.75 218 0.96
0.75 221 0.96
0.8 196 0.04
0.8 199 0.04
0.8 202 0.02
0.8 205 0.06
0.8 208 0.14
0.8 211 0.12
0.8 214 0.24
0.8 217 0.28
0.8 220 0.4
0.8 223 0.46
0.8 226 0.56
0.8 229 0.56
0.8 232 0.82
0.8 235 0.74
0.8 238 0.74
0.8 241 0.94
0.8 244 0.92
0.8 247 0.98
0.8 250 0.96
0.8 253 0.96
0.8500000000000001 226 0.02
0.8500000000000001 229 0.02
0.8500000000000001 232 0.0
0.8500000000000001 235 0.08
0.8500000000000001 238 0.06
0.8500000000000001 241 0.18
0.8500000000000001 244 0.24
0.8500000000000001 247 0.18
0.8500000000000001 250 0.3
0.8500000000000001 253 0.3
0.8500000000000001 256 0.52
0.8500000000000001 259 0.54
0.8500000000000001 262 0.58
0.8500000000000001 265 0.64
0.8500000000000001 268 0.78
0.8500000000000001 271 0.82
0.8500000000000001 274 0.88
0.8500000000000001 277 0.88
0.8500000000000001 280 0.98
0.8500000000000001 283 1.0
0.9 266 0.04
0.9 269 0.02
0.9 272 0.06
0.9 275 0.08
0.9 278 0.16
0.9 281 0.16
0.9 284 0.28
0.9 287 0.34
0.9 290 0.32
0.9 293 0.58
0.9 296 0.5
0.9 299 0.56
0.9 302 0.66
0.9 305 0.82
0.9 308 0.74
0.9 311 0.84
0.9 314 0.94
0.9 317 0.94
0.9 320 0.9
0.9 323 0.96
0.9500000000000001 312 0.06
0.9500000000000001 315 0.12
0.9500000000000001 318 0.08
0.9500000000000001 321 0.14
0.9500000000000001 324 0.14
0.9500000000000001 327 0.2
0.9500000000000001 330 0.34
0.9500000000000001 333 0.36
0.9500000000000001 336 0.48
0.9500000000000001 339 0.54
0.9500000000000001 342 0.54
0.9500000000000001 345 0.62
0.9500000000000001 348 0.66
0.9500000000000001 351 0.84
0.9500000000000001 354 0.92
0.9500000000000001 357 0.92
0.9500000000000001 360 0.98
0.9500000000000001 363 0.94
0.9500000000000001 366 0.96
0.9500000000000001 369 1.0
0.99 340 0.0
0.99 343 0.0
0.99 346 0.0
0.99 349 0.0
0.99 352 0.0
0.99 355 0.02
0.99 358 0.04
0.99 361 0.08
0.99 364 0.06
0.99 367 0.06
0.99 370 0.1
0.99 373 0.22
0.99 376 0.38
0.99 379 0.26
0.99 382 0.48
0.99 385 0.5
0.99 388 0.56
0.99 391 0.62
0.99 394 0.72
0.99 397 0.72


==> simulation_results/k10_2vs3_great_theory.dat <==
0.0 56
0.05 59
0.1 61
0.15000000000000002 67
0.2 71
0.25 75
0.30000000000000004 80
0.35000000000000003 86
0.4 93
0.45 103
0.5 111
0.55 122
0.6000000000000001 136
0.65 153
0.7000000000000001 170
0.75 194
0.8 220
0.8500000000000001 253
0.9 290
0.9500000000000001 333
0.99 379


==> simulation_results/k10_r1_coinflip_great.dat <==
0.21 968 0.0
0.21 971 0.0
0.21 974 0.0
0.21 977 0.0
0.21 980 0.0
0.21 983 0.0
0.21 986 0.0
0.21 989 0.0
0.21 992 0.0
0.21 995 0.0
0.21 998 0.0
0.22 968 0.0
0.22 971 0.0
0.22 974 0.0
0.22 977 0.0
0.22 980 0.0
0.22 983 0.0
0.22 986 0.0
0.22 989 0.0
0.22 992 0.0
0.22 995 0.0
0.22 998 0.0
0.23 968 0.0
0.23 971 0.0
0.23 974 0.02
0.23 977 0.08
0.23 980 0.02
0.23 983 0.06
0.23 986 0.02
0.23 989 0.02
0.23 992 0.06
0.23 995 0.06
0.23 998 0.1
0.24000000000000002 660 0.44
0.24000000000000002 663 0.4
0.24000000000000002 666 0.5
0.24000000000000002 669 0.5
0.24000000000000002 672 0.46
0.24000000000000002 675 0.44
0.24000000000000002 678 0.42
0.24000000000000002 681 0.4
0.24000000000000002 684 0.4
0.24000000000000002 687 0.62
0.24000000000000002 690 0.62
0.24000000000000002 693 0.54
0.24000000000000002 696 0.54
0.24000000000000002 699 0.6
0.24000000000000002 702 0.4
0.24000000000000002 705 0.42
0.24000000000000002 708 0.36
0.24000000000000002 711 0.5
0.24000000000000002 714 0.52
0.24000000000000002 717 0.68
0.25 40 0.4
0.25 43 0.42
0.25 46 0.46
0.25 49 0.52
0.25 52 0.3
0.25 55 0.5
0.25 58 0.46
0.25 61 0.52
0.25 64 0.48
0.25 67 0.48
0.25 70 0.52
0.25 73 0.52
0.25 76 0.5
0.25 79 0.48
0.25 82 0.48
0.25 85 0.54
0.25 88 0.52
0.25 91 0.48
0.25 94 0.54
0.25 97 0.54
0.26 10 1.0
0.26 13 1.0
0.26 16 1.0
0.26 19 1.0
0.26 22 1.0
0.26 25 1.0
0.26 28 1.0
0.26 31 1.0
0.26 34 1.0
0.26 37 1.0
0.27 10 1.0
0.27 13 1.0
0.27 16 1.0
0.27 19 1.0
0.27 22 1.0
0.27 25 1.0
0.27 28 1.0
0.27 31 1.0
0.27 34 1.0
0.27 37 1.0
0.28 10 1.0
0.28 13 1.0
0.28 16 1.0
0.28 19 1.0
0.28 22 1.0
0.28 25 1.0
0.28 28 1.0
0.28 31 1.0
0.28 34 1.0
0.28 37 1.0


==> simulation_results/k10_r2_coinflip_great.dat <==
0.05 968 0.0
0.05 971 0.0
0.05 974 0.0
0.05 977 0.0
0.05 980 0.0
0.05 983 0.0
0.05 986 0.0
0.05 989 0.0
0.05 992 0.0
0.05 995 0.0
0.05 998 0.0
0.1 968 0.0
0.1 971 0.0
0.1 974 0.0
0.1 977 0.0
0.1 980 0.0
0.1 983 0.0
0.1 986 0.0
0.1 989 0.0
0.1 992 0.0
0.1 995 0.0
0.1 998 0.0
0.15000000000000002 968 0.0
0.15000000000000002 971 0.0
0.15000000000000002 974 0.0
0.15000000000000002 977 0.0
0.15000000000000002 980 0.0
0.15000000000000002 983 0.0
0.15000000000000002 986 0.0
0.15000000000000002 989 0.0
0.15000000000000002 992 0.0
0.15000000000000002 995 0.0
0.15000000000000002 998 0.0
0.2 968 0.0
0.2 971 0.0
0.2 974 0.0
0.2 977 0.0
0.2 980 0.0
0.2 983 0.0
0.2 986 0.0
0.2 989 0.0
0.2 992 0.0
0.2 995 0.0
0.2 998 0.0
0.25 234 0.02
0.25 237 0.06
0.25 240 0.08
0.25 243 0.12
0.25 246 0.08
0.25 249 0.18
0.25 252 0.22
0.25 255 0.32
0.25 258 0.3
0.25 261 0.38
0.25 264 0.48
0.25 267 0.5
0.25 270 0.68
0.25 273 0.68
0.25 276 0.76
0.25 279 0.72
0.25 282 0.78
0.25 285 0.88
0.25 288 0.92
0.25 291 0.86
0.30000000000000004 180 0.0
0.30000000000000004 183 0.02
0.30000000000000004 186 0.06
0.30000000000000004 189 0.08
0.30000000000000004 192 0.06
0.30000000000000004 195 0.18
0.30000000000000004 198 0.22
0.30000000000000004 201 0.16
0.30000000000000004 204 0.26
0.30000000000000004 207 0.3
0.30000000000000004 210 0.5
0.30000000000000004 213 0.62
0.30000000000000004 216 0.56
0.30000000000000004 219 0.54
0.30000000000000004 222 0.66
0.30000000000000004 225 0.76
0.30000000000000004 228 0.8
0.30000000000000004 231 0.88
0.30000000000000004 234 0.98
0.30000000000000004 237 0.92
0.35000000000000003 150 0.02
0.35000000000000003 153 0.0
0.35000000000000003 156 0.02
0.35000000000000003 159 0.08
0.35000000000000003 162 0.08
0.35000000000000003 165 0.12
0.35000000000000003 168 0.26
0.35000000000000003 171 0.28
0.35000000000000003 174 0.26
0.35000000000000003 177 0.58
0.35000000000000003 180 0.44
0.35000000000000003 183 0.66
0.35000000000000003 186 0.8
0.35000000000000003 189 0.82
0.35000000000000003 192 0.84
0.35000000000000003 195 0.98
0.35000000000000003 198 0.9
0.35000000000000003 201 0.98
0.35000000000000003 204 0.96
0.35000000000000003 207 0.96
0.4 118 0.02
0.4 121 0.0
0.4 124 0.0
0.4 127 0.0
0.4 130 0.02
0.4 133 0.04
0.4 136 0.16
0.4 139 0.08
0.4 142 0.2
0.4 145 0.22
0.4 148 0.38
0.4 151 0.42
0.4 154 0.62
0.4 157 0.68
0.4 160 0.72
0.4 163 0.68
0.4 166 0.8
0.4 169 0.92
0.4 172 0.94
0.4 175 1.0
0.45 106 0.0
0.45 109 0.02
0.45 112 0.0
0.45 115 0.08
0.45 118 0.08
0.45 121 0.08
0.45 124 0.28
0.45 127 0.26
0.45 130 0.38
0.45 133 0.3
0.45 136 0.72
0.45 139 0.7
0.45 142 0.86
0.45 145 0.7
0.45 148 0.92
0.45 151 0.9
0.45 154 0.96
0.45 157 0.98
0.45 160 0.96
0.45 163 1.0
0.5 92 0.0
0.5 95 0.0
0.5 98 0.0
0.5 101 0.02
0.5 104 0.08
0.5 107 0.14
0.5 110 0.2
0.5 113 0.18
0.5 116 0.42
0.5 119 0.48
0.5 122 0.6
0.5 125 0.66
0.5 128 0.76
0.5 131 0.84
0.5 134 0.94
0.5 137 0.96
0.5 140 0.98
0.5 143 0.92
0.5 146 1.0
0.5 149 1.0
0.55 80 0.0
0.55 83 0.0
0.55 86 0.0
0.55 89 0.02
0.55 92 0.06
0.55 95 0.06
0.55 98 0.24
0.55 101 0.14
0.55 104 0.34
0.55 107 0.52
0.55 110 0.52
0.55 113 0.68
0.55 116 0.78
0.55 119 0.72
0.55 122 0.9
0.55 125 1.0
0.55 128 0.98
0.55 131 1.0
0.55 134 0.96
0.55 137 1.0
0.6000000000000001 70 0.02
0.6000000000000001 73 0.0
0.6000000000000001 76 0.0
0.6000000000000001 79 0.04
0.6000000000000001 82 0.06
0.6000000000000001 85 0.02
0.6000000000000001 88 0.1
0.6000000000000001 91 0.12
0.6000000000000001 94 0.2
0.6000000000000001 97 0.48
0.6000000000000001 100 0.54
0.6000000000000001 103 0.66
0.6000000000000001 106 0.72
0.6000000000000001 109 0.82
0.6000000000000001 112 0.9
0.6000000000000001 115 0.88
0.6000000000000001 118 0.98
0.6000000000000001 121 0.98
0.6000000000000001 124 0.98
0.6000000000000001 127 1.0
0.65 64 0.0
0.65 67 0.0
0.65 70 0.04
0.65 73 0.0
0.65 76 0.0
0.65 79 0.06
0.65 82 0.08
0.65 85 0.3
0.65 88 0.26
0.65 91 0.52
0.65 94 0.6
0.65 97 0.62
0.65 100 0.82
0.65 103 0.9
0.65 106 1.0
0.65 109 1.0
0.65 112 0.98
0.65 115 1.0
0.65 118 1.0
0.65 121 1.0
0.7000000000000001 54 0.0
0.7000000000000001 57 0.0
0.7000000000000001 60 0.0
0.7000000000000001 63 0.02
0.7000000000000001 66 0.0
0.7000000000000001 69 0.08
0.7000000000000001 72 0.06
0.7000000000000001 75 0.16
0.7000000000000001 78 0.22
0.7000000000000001 81 0.38
0.7000000000000001 84 0.44
0.7000000000000001 87 0.6
0.7000000000000001 90 0.7
0.7000000000000001 93 0.78
0.7000000000000001 96 0.94
0.7000000000000001 99 1.0
0.7000000000000001 102 0.98
0.7000000000000001 105 0.96
0.7000000000000001 108 0.98
0.7000000000000001 111 0.98
0.75 50 0.0
0.75 53 0.0
0.75 56 0.02
0.75 59 0.0
0.75 62 0.02
0.75 65 0.08
0.75 68 0.12
0.75 71 0.12
0.75 74 0.24
0.75 77 0.36
0.75 80 0.42
0.75 83 0.68
0.75 86 0.72
0.75 89 0.86
0.75 92 0.94
0.75 95 0.94
0.75 98 1.0
0.75 101 1.0
0.75 104 1.0
0.75 107 1.0
0.8 44 0.0
0.8 47 0.0
0.8 50 0.0
0.8 53 0.0
0.8 56 0.02
0.8 59 0.04
0.8 62 0.02
0.8 65 0.14
0.8 68 0.26
0.8 71 0.4
0.8 74 0.54
0.8 77 0.72
0.8 80 0.7
0.8 83 0.82
0.8 86 0.96
0.8 89 0.94
0.8 92 0.98
0.8 95 1.0
0.8 98 1.0
0.8 101 1.0
0.8500000000000001 38 0.0
0.8500000000000001 41 0.0
0.8500000000000001 44 0.0
0.8500000000000001 47 0.0
0.8500000000000001 50 0.0
0.8500000000000001 53 0.02
0.8500000000000001 56 0.02
0.8500000000000001 59 0.1
0.8500000000000001 62 0.2
0.8500000000000001 65 0.26
0.8500000000000001 68 0.34
0.8500000000000001 71 0.62
0.8500000000000001 74 0.68
0.8500000000000001 77 0.82
0.8500000000000001 80 0.82
0.8500000000000001 83 0.98
0.8500000000000001 86 1.0
0.8500000000000001 89 0.98
0.8500000000000001 92 1.0
0.8500000000000001 95 1.0
0.9 34 0.0
0.9 37 0.0
0.9 40 0.0
0.9 43 0.0
0.9 46 0.0
0.9 49 0.02
0.9 52 0.06
0.9 55 0.06
0.9 58 0.16
0.9 61 0.16
0.9 64 0.52
0.9 67 0.38
0.9 70 0.66
0.9 73 0.84
0.9 76 0.9
0.9 79 0.92
0.9 82 0.96
0.9 85 1.0
0.9 88 1.0
0.9 91 1.0
0.9500000000000001 30 0.0
0.9500000000000001 33 0.0
0.9500000000000001 36 0.0
0.9500000000000001 39 0.0
0.9500000000000001 42 0.0
0.9500000000000001 45 0.0
0.9500000000000001 48 0.0
0.9500000000000001 51 0.06
0.9500000000000001 54 0.14
0.9500000000000001 57 0.2
0.9500000000000001 60 0.36
0.9500000000000001 63 0.42
0.9500000000000001 66 0.7
0.9500000000000001 69 0.82
0.9500000000000001 72 0.96
0.9500000000000001 75 0.94
0.9500000000000001 78 0.94
0.9500000000000001 81 1.0
0.9500000000000001 84 1.0
0.9500000000000001 87 0.98
0.99 30 0.0
0.99 33 0.0
0.99 36 0.0
0.99 39 0.0
0.99 42 0.0
0.99 45 0.02
0.99 48 0.1
0.99 51 0.22
0.99 54 0.3
0.99 57 0.3
0.99 60 0.58
0.99 63 0.68
0.99 66 0.82
0.99 69 0.88
0.99 72 0.9
0.99 75 0.98
0.99 78 0.98
0.99 81 0.98
0.99 84 1.0
0.99 87 1.0


==> simulation_results/k10_r2_coinflip_great_theory.dat <==
0.2 968
0.25 258
0.3 207
0.3500000000000000 171
0.4 148
0.45 130
0.5 116
0.55 104
0.6000000000000001 94
0.65 88
0.7000000000000001 81
0.75 74
0.8 71
0.8500000000000001 65
0.9 61
0.9500000000000001 60
0.99 57



==> simulation_results/k1_r1_coinflip_great.dat <==
0.2 968 0.0
0.2 971 0.0
0.2 974 0.0
0.2 977 0.0
0.2 980 0.0
0.2 983 0.0
0.2 986 0.0
0.2 989 0.0
0.2 992 0.0
0.2 995 0.0
0.2 998 0.0
0.23 968 0.04
0.23 971 0.06
0.23 974 0.0
0.23 977 0.02
0.23 980 0.02
0.23 983 0.02
0.23 986 0.02
0.23 989 0.02
0.23 992 0.12
0.23 995 0.02
0.23 998 0.16
0.25 102 0.68
0.25 105 0.44
0.25 108 0.42
0.25 111 0.64
0.25 114 0.62
0.25 117 0.52
0.25 120 0.6
0.25 123 0.64
0.25 126 0.66
0.25 129 0.66
0.25 132 0.64
0.25 135 0.5
0.25 138 0.74
0.25 141 0.66
0.25 144 0.54
0.25 147 0.52
0.25 150 0.64
0.25 153 0.6
0.25 156 0.66
0.25 159 0.56
0.27 10 1.0
0.27 13 1.0
0.27 16 1.0
0.27 19 1.0
0.27 22 1.0
0.27 25 1.0
0.27 28 1.0
0.27 31 1.0
0.27 34 1.0
0.27 37 1.0
0.3 10 1.0
0.3 13 1.0
0.3 16 1.0
0.3 19 1.0
0.3 22 1.0
0.3 25 1.0
0.3 28 1.0
0.3 31 1.0
0.3 34 1.0
0.3 37 1.0
0.33 10 1.0
0.33 13 1.0
0.33 16 1.0
0.33 19 1.0
0.33 22 1.0
0.33 25 1.0
0.33 28 1.0
0.33 31 1.0
0.33 34 1.0
0.33 37 1.0
0.36 10 1.0
0.36 13 1.0
0.36 16 1.0
0.36 19 1.0
0.36 22 1.0
0.36 25 1.0
0.36 28 1.0
0.36 31 1.0
0.36 34 1.0
0.36 37 1.0
0.39 10 1.0
0.39 13 1.0
0.39 16 1.0
0.39 19 1.0
0.39 22 1.0
0.39 25 1.0
0.39 28 1.0
0.39 31 1.0
0.39 34 1.0
0.39 37 1.0


==> simulation_results/k20_2vs3_great.dat <==
0.0 26 0.0
0.0 29 0.0
0.0 32 0.0
0.0 35 0.0
0.0 38 0.0
0.0 41 0.0
0.0 44 0.02
0.0 47 0.04
0.0 50 0.06
0.0 53 0.26
0.0 56 0.3
0.0 59 0.54
0.0 62 0.6
0.0 65 0.96
0.0 68 0.88
0.0 71 0.92
0.0 74 0.98
0.0 77 1.0
0.0 80 0.98
0.0 83 1.0
0.05 32 0.0
0.05 35 0.0
0.05 38 0.0
0.05 41 0.02
0.05 44 0.02
0.05 47 0.04
0.05 50 0.02
0.05 53 0.08
0.05 56 0.22
0.05 59 0.32
0.05 62 0.52
0.05 65 0.74
0.05 68 0.9
0.05 71 0.88
0.05 74 0.9
0.05 77 1.0
0.05 80 1.0
0.05 83 1.0
0.05 86 1.0
0.05 89 1.0
0.1 34 0.0
0.1 37 0.0
0.1 40 0.0
0.1 43 0.0
0.1 46 0.0
0.1 49 0.0
0.1 52 0.04
0.1 55 0.12
0.1 58 0.32
0.1 61 0.32
0.1 64 0.44
0.1 67 0.64
0.1 70 0.66
0.1 73 0.8
0.1 76 0.9
0.1 79 0.96
0.1 82 0.96
0.1 85 0.96
0.1 88 1.0
0.1 91 1.0
0.15000000000000002 40 0.0
0.15000000000000002 43 0.0
0.15000000000000002 46 0.0
0.15000000000000002 49 0.0
0.15000000000000002 52 0.02
0.15000000000000002 55 0.06
0.15000000000000002 58 0.14
0.15000000000000002 61 0.2
0.15000000000000002 64 0.24
0.15000000000000002 67 0.38
0.15000000000000002 70 0.62
0.15000000000000002 73 0.62
0.15000000000000002 76 0.82
0.15000000000000002 79 0.94
0.15000000000000002 82 0.96
0.15000000000000002 85 1.0
0.15000000000000002 88 1.0
0.15000000000000002 91 0.96
0.15000000000000002 94 0.98
0.15000000000000002 97 1.0
0.2 44 0.0
0.2 47 0.0
0.2 50 0.0
0.2 53 0.0
0.2 56 0.0
0.2 59 0.0
0.2 62 0.04
0.2 65 0.22
0.2 68 0.22
0.2 71 0.36
0.2 74 0.4
0.2 77 0.66
0.2 80 0.9
0.2 83 0.82
0.2 86 0.9
0.2 89 0.92
0.2 92 1.0
0.2 95 1.0
0.2 98 1.0
0.2 101 0.98
0.25 48 0.0
0.25 51 0.0
0.25 54 0.0
0.25 57 0.0
0.25 60 0.0
0.25 63 0.0
0.25 66 0.1
0.25 69 0.18
0.25 72 0.24
0.25 75 0.32
0.25 78 0.52
0.25 81 0.48
0.25 84 0.76
0.25 87 0.78
0.25 90 0.9
0.25 93 0.98
0.25 96 0.96
0.25 99 0.98
0.25 102 1.0
0.25 105 1.0
0.30000000000000004 52 0.0
0.30000000000000004 55 0.0
0.30000000000000004 58 0.0
0.30000000000000004 61 0.0
0.30000000000000004 64 0.0
0.30000000000000004 67 0.02
0.30000000000000004 70 0.08
0.30000000000000004 73 0.1
0.30000000000000004 76 0.24
0.30000000000000004 79 0.38
0.30000000000000004 82 0.44
0.30000000000000004 85 0.5
0.30000000000000004 88 0.56
0.30000000000000004 91 0.82
0.30000000000000004 94 0.94
0.30000000000000004 97 0.94
0.30000000000000004 100 0.98
0.30000000000000004 103 0.98
0.30000000000000004 106 1.0
0.30000000000000004 109 1.0
0.35000000000000003 60 0.0
0.35000000000000003 63 0.0
0.35000000000000003 66 0.0
0.35000000000000003 69 0.02
0.35000000000000003 72 0.0
0.35000000000000003 75 0.04
0.35000000000000003 78 0.06
0.35000000000000003 81 0.14
0.35000000000000003 84 0.32
0.35000000000000003 87 0.28
0.35000000000000003 90 0.32
0.35000000000000003 93 0.7
0.35000000000000003 96 0.76
0.35000000000000003 99 0.82
0.35000000000000003 102 0.92
0.35000000000000003 105 0.96
0.35000000000000003 108 0.94
0.35000000000000003 111 1.0
0.35000000000000003 114 0.98
0.35000000000000003 117 1.0
0.4 72 0.0
0.4 75 0.0
0.4 78 0.06
0.4 81 0.08
0.4 84 0.06
0.4 87 0.2
0.4 90 0.26
0.4 93 0.3
0.4 96 0.56
0.4 99 0.68
0.4 102 0.7
0.4 105 0.78
0.4 108 0.9
0.4 111 0.9
0.4 114 0.96
0.4 117 1.0
0.4 120 0.98
0.4 123 1.0
0.4 126 1.0
0.4 129 1.0
0.45 72 0.0
0.45 75 0.0
0.45 78 0.0
0.45 81 0.0
0.45 84 0.02
0.45 87 0.04
0.45 90 0.08
0.45 93 0.04
0.45 96 0.16
0.45 99 0.26
0.45 102 0.3
0.45 105 0.44
0.45 108 0.58
0.45 111 0.64
0.45 114 0.84
0.45 117 0.88
0.45 120 0.9
0.45 123 0.96
0.45 126 1.0
0.45 129 0.96
0.5 88 0.0
0.5 91 0.0
0.5 94 0.0
0.5 97 0.04
0.5 100 0.12
0.5 103 0.06
0.5 106 0.16
0.5 109 0.28
0.5 112 0.28
0.5 115 0.44
0.5 118 0.58
0.5 121 0.58
0.5 124 0.82
0.5 127 0.84
0.5 130 0.96
0.5 133 0.98
0.5 136 0.96
0.5 139 0.98
0.5 142 0.98
0.5 145 1.0
0.55 96 0.0
0.55 99 0.0
0.55 102 0.0
0.55 105 0.0
0.55 108 0.02
0.55 111 0.08
0.55 114 0.08
0.55 117 0.24
0.55 120 0.26
0.55 123 0.48
0.55 126 0.44
0.55 129 0.56
0.55 132 0.68
0.55 135 0.84
0.55 138 0.88
0.55 141 0.86
0.55 144 0.94
0.55 147 0.96
0.55 150 0.96
0.55 153 0.98
0.6000000000000001 108 0.0
0.6000000000000001 111 0.0
0.6000000000000001 114 0.0
0.6000000000000001 117 0.02
0.6000000000000001 120 0.02
0.6000000000000001 123 0.08
0.6000000000000001 126 0.08
0.6000000000000001 129 0.2
0.6000000000000001 132 0.24
0.6000000000000001 135 0.24
0.6000000000000001 138 0.4
0.6000000000000001 141 0.52
0.6000000000000001 144 0.56
0.6000000000000001 147 0.7
0.6000000000000001 150 0.74
0.6000000000000001 153 0.9
0.6000000000000001 156 0.86
0.6000000000000001 159 0.94
0.6000000000000001 162 0.94
0.6000000000000001 165 1.0
0.65 126 0.02
0.65 129 0.0
0.65 132 0.0
0.65 135 0.02
0.65 138 0.02
0.65 141 0.12
0.65 144 0.16
0.65 147 0.16
0.65 150 0.26
0.65 153 0.32
0.65 156 0.4
0.65 159 0.44
0.65 162 0.56
0.65 165 0.8
0.65 168 0.9
0.65 171 0.86
0.65 174 0.86
0.65 177 0.92
0.65 180 0.98
0.65 183 0.98
0.7000000000000001 150 0.0
0.7000000000000001 153 0.08
0.7000000000000001 156 0.06
0.7000000000000001 159 0.1
0.7000000000000001 162 0.16
0.7000000000000001 165 0.26
0.7000000000000001 168 0.36
0.7000000000000001 171 0.48
0.7000000000000001 174 0.34
0.7000000000000001 177 0.56
0.7000000000000001 180 0.64
0.7000000000000001 183 0.74
0.7000000000000001 186 0.74
0.7000000000000001 189 0.78
0.7000000000000001 192 0.96
0.7000000000000001 195 0.88
0.7000000000000001 198 0.96
0.7000000000000001 201 1.0
0.7000000000000001 204 1.0
0.7000000000000001 207 1.0
0.75 164 0.04
0.75 167 0.0
0.75 170 0.0
0.75 173 0.0
0.75 176 0.02
0.75 179 0.12
0.75 182 0.1
0.75 185 0.18
0.75 188 0.32
0.75 191 0.28
0.75 194 0.36
0.75 197 0.4
0.75 200 0.52
0.75 203 0.62
0.75 206 0.74
0.75 209 0.76
0.75 212 0.86
0.75 215 0.88
0.75 218 0.96
0.75 221 0.92
0.8 196 0.0
0.8 199 0.06
0.8 202 0.08
0.8 205 0.0
0.8 208 0.2
0.8 211 0.14
0.8 214 0.2
0.8 217 0.22
0.8 220 0.26
0.8 223 0.42
0.8 226 0.54
0.8 229 0.74
0.8 232 0.78
0.8 235 0.84
0.8 238 0.84
0.8 241 0.96
0.8 244 0.88
0.8 247 0.92
0.8 250 0.94
0.8 253 0.98
0.8500000000000001 226 0.0
0.8500000000000001 229 0.0
0.8500000000000001 232 0.1
0.8500000000000001 235 0.06
0.8500000000000001 238 0.12
0.8500000000000001 241 0.06
0.8500000000000001 244 0.16
0.8500000000000001 247 0.3
0.8500000000000001 250 0.28
0.8500000000000001 253 0.46
0.8500000000000001 256 0.48
0.8500000000000001 259 0.52
0.8500000000000001 262 0.66
0.8500000000000001 265 0.64
0.8500000000000001 268 0.84
0.8500000000000001 271 0.82
0.8500000000000001 274 0.84
0.8500000000000001 277 0.96
0.8500000000000001 280 0.9
0.8500000000000001 283 0.96
0.9 266 0.02
0.9 269 0.06
0.9 272 0.04
0.9 275 0.08
0.9 278 0.24
0.9 281 0.14
0.9 284 0.2
0.9 287 0.32
0.9 290 0.34
0.9 293 0.48
0.9 296 0.64
0.9 299 0.5
0.9 302 0.68
0.9 305 0.68
0.9 308 0.88
0.9 311 0.82
0.9 314 0.88
0.9 317 0.94
0.9 320 0.92
0.9 323 0.98
0.9500000000000001 304 0.0
0.9500000000000001 307 0.0
0.9500000000000001 310 0.0
0.9500000000000001 313 0.04
0.9500000000000001 316 0.12
0.9500000000000001 319 0.12
0.9500000000000001 322 0.14
0.9500000000000001 325 0.12
0.9500000000000001 328 0.26
0.9500000000000001 331 0.3
0.9500000000000001 334 0.46
0.9500000000000001 337 0.54
0.9500000000000001 340 0.52
0.9500000000000001 343 0.7
0.9500000000000001 346 0.64
0.9500000000000001 349 0.74
0.9500000000000001 352 0.76
0.9500000000000001 355 0.86
0.9500000000000001 358 0.96
0.9500000000000001 361 0.96
0.99 350 0.1
0.99 353 0.04
0.99 356 0.14
0.99 359 0.16
0.99 362 0.28
0.99 365 0.32
0.99 368 0.38
0.99 371 0.38
0.99 374 0.64
0.99 377 0.56
0.99 380 0.56
0.99 383 0.76
0.99 386 0.7
0.99 389 0.74
0.99 392 0.82
0.99 395 0.88
0.99 398 0.9
0.99 401 0.92
0.99 404 0.96
0.99 407 0.98


==> simulation_results/k20_2vs3_great_theory.dat <==
0.0 56
0.05 59
0.1 64
0.15000000000000002 67
0.2 71
0.25 75
0.30000000000000004 82
0.35000000000000003 87
0.4 93
0.45 102
0.5 112
0.55 123
0.6000000000000001 135
0.65 153
0.7000000000000001 171
0.75 194
0.8 220
0.8500000000000001 253
0.9 290
0.9500000000000001 331
0.99 371


==> simulation_results/k20_coinflip_great.dat <==
0.2 968 0.0
0.2 971 0.0
0.2 974 0.0
0.2 977 0.0
0.2 980 0.0
0.2 983 0.0
0.2 986 0.0
0.2 989 0.0
0.2 992 0.0
0.2 995 0.0
0.2 998 0.0
0.25 234 0.04
0.25 237 0.02
0.25 240 0.14
0.25 243 0.12
0.25 246 0.12
0.25 249 0.2
0.25 252 0.18
0.25 255 0.24
0.25 258 0.34
0.25 261 0.48
0.25 264 0.38
0.25 267 0.64
0.25 270 0.52
0.25 273 0.74
0.25 276 0.76
0.25 279 0.78
0.25 282 0.74
0.25 285 0.84
0.25 288 0.9
0.25 291 0.86
0.30000000000000004 180 0.04
0.30000000000000004 183 0.02
0.30000000000000004 186 0.02
0.30000000000000004 189 0.04
0.30000000000000004 192 0.08
0.30000000000000004 195 0.12
0.30000000000000004 198 0.22
0.30000000000000004 201 0.2
0.30000000000000004 204 0.34
0.30000000000000004 207 0.3
0.30000000000000004 210 0.46
0.30000000000000004 213 0.56
0.30000000000000004 216 0.56
0.30000000000000004 219 0.76
0.30000000000000004 222 0.74
0.30000000000000004 225 0.88
0.30000000000000004 228 0.8
0.30000000000000004 231 0.88
0.30000000000000004 234 0.92
0.30000000000000004 237 0.94
0.35000000000000003 150 0.02
0.35000000000000003 153 0.06
0.35000000000000003 156 0.08
0.35000000000000003 159 0.06
0.35000000000000003 162 0.16
0.35000000000000003 165 0.2
0.35000000000000003 168 0.26
0.35000000000000003 171 0.16
0.35000000000000003 174 0.5
0.35000000000000003 177 0.52
0.35000000000000003 180 0.56
0.35000000000000003 183 0.7
0.35000000000000003 186 0.74
0.35000000000000003 189 0.84
0.35000000000000003 192 0.78
0.35000000000000003 195 0.9
0.35000000000000003 198 0.88
0.35000000000000003 201 0.94
0.35000000000000003 204 0.94
0.35000000000000003 207 0.98
0.4 122 0.02
0.4 125 0.0
0.4 128 0.02
0.4 131 0.02
0.4 134 0.02
0.4 137 0.06
0.4 140 0.24
0.4 143 0.14
0.4 146 0.2
0.4 149 0.22
0.4 152 0.5
0.4 155 0.6
0.4 158 0.68
0.4 161 0.72
0.4 164 0.76
0.4 167 0.88
0.4 170 0.88
0.4 173 0.98
0.4 176 0.96
0.4 179 0.98
0.45 102 0.0
0.45 105 0.0
0.45 108 0.0
0.45 111 0.0
0.45 114 0.0
0.45 117 0.02
0.45 120 0.08
0.45 123 0.2
0.45 126 0.44
0.45 129 0.3
0.45 132 0.48
0.45 135 0.6
0.45 138 0.58
0.45 141 0.7
0.45 144 0.74
0.45 147 0.92
0.45 150 0.82
0.45 153 0.98
0.45 156 0.9
0.45 159 0.98
0.5 88 0.0
0.5 91 0.0
0.5 94 0.02
0.5 97 0.0
0.5 100 0.06
0.5 103 0.02
0.5 106 0.14
0.5 109 0.14
0.5 112 0.24
0.5 115 0.24
0.5 118 0.46
0.5 121 0.58
0.5 124 0.62
0.5 127 0.76
0.5 130 0.74
0.5 133 0.88
0.5 136 0.96
0.5 139 0.96
0.5 142 0.98
0.5 145 1.0
0.55 80 0.0
0.55 83 0.0
0.55 86 0.0
0.55 89 0.0
0.55 92 0.1
0.55 95 0.1
0.55 98 0.08
0.55 101 0.22
0.55 104 0.2
0.55 107 0.46
0.55 110 0.5
0.55 113 0.66
0.55 116 0.82
0.55 119 0.82
0.55 122 0.86
0.55 125 0.96
0.55 128 0.96
0.55 131 0.94
0.55 134 0.96
0.55 137 1.0
0.6000000000000001 68 0.0
0.6000000000000001 71 0.0
0.6000000000000001 74 0.0
0.6000000000000001 77 0.0
0.6000000000000001 80 0.02
0.6000000000000001 83 0.04
0.6000000000000001 86 0.2
0.6000000000000001 89 0.08
0.6000000000000001 92 0.24
0.6000000000000001 95 0.28
0.6000000000000001 98 0.48
0.6000000000000001 101 0.54
0.6000000000000001 104 0.78
0.6000000000000001 107 0.82
0.6000000000000001 110 0.92
0.6000000000000001 113 0.86
0.6000000000000001 116 0.92
0.6000000000000001 119 0.98
0.6000000000000001 122 1.0
0.6000000000000001 125 1.0
0.65 62 0.0
0.65 65 0.0
0.65 68 0.02
0.65 71 0.0
0.65 74 0.04
0.65 77 0.12
0.65 80 0.1
0.65 83 0.24
0.65 86 0.28
0.65 89 0.38
0.65 92 0.54
0.65 95 0.6
0.65 98 0.82
0.65 101 0.82
0.65 104 0.92
0.65 107 0.94
0.65 110 1.0
0.65 113 1.0
0.65 116 1.0
0.65 119 1.0
0.7000000000000001 56 0.0
0.7000000000000001 59 0.0
0.7000000000000001 62 0.02
0.7000000000000001 65 0.0
0.7000000000000001 68 0.0
0.7000000000000001 71 0.06
0.7000000000000001 74 0.1
0.7000000000000001 77 0.28
0.7000000000000001 80 0.36
0.7000000000000001 83 0.34
0.7000000000000001 86 0.5
0.7000000000000001 89 0.68
0.7000000000000001 92 0.82
0.7000000000000001 95 0.9
0.7000000000000001 98 0.88
0.7000000000000001 101 0.96
0.7000000000000001 104 0.98
0.7000000000000001 107 1.0
0.7000000000000001 110 1.0
0.7000000000000001 113 1.0
0.75 50 0.0
0.75 53 0.0
0.75 56 0.0
0.75 59 0.0
0.75 62 0.02
0.75 65 0.0
0.75 68 0.04
0.75 71 0.08
0.75 74 0.36
0.75 77 0.34
0.75 80 0.46
0.75 83 0.6
0.75 86 0.74
0.75 89 0.82
0.75 92 0.9
0.75 95 0.92
0.75 98 1.0
0.75 101 0.96
0.75 104 1.0
0.75 107 1.0
0.8 44 0.0
0.8 47 0.0
0.8 50 0.02
0.8 53 0.0
0.8 56 0.0
0.8 59 0.0
0.8 62 0.04
0.8 65 0.12
0.8 68 0.22
0.8 71 0.3
0.8 74 0.54
0.8 77 0.72
0.8 80 0.76
0.8 83 0.86
0.8 86 0.96
0.8 89 0.96
0.8 92 1.0
0.8 95 0.98
0.8 98 0.98
0.8 101 1.0
0.8500000000000001 40 0.0
0.8500000000000001 43 0.0
0.8500000000000001 46 0.02
0.8500000000000001 49 0.0
0.8500000000000001 52 0.0
0.8500000000000001 55 0.04
0.8500000000000001 58 0.08
0.8500000000000001 61 0.18
0.8500000000000001 64 0.16
0.8500000000000001 67 0.38
0.8500000000000001 70 0.6
0.8500000000000001 73 0.66
0.8500000000000001 76 0.88
0.8500000000000001 79 0.88
0.8500000000000001 82 0.88
0.8500000000000001 85 0.98
0.8500000000000001 88 1.0
0.8500000000000001 91 1.0
0.8500000000000001 94 1.0
0.8500000000000001 97 1.0
0.9 38 0.0
0.9 41 0.0
0.9 44 0.0
0.9 47 0.0
0.9 50 0.04
0.9 53 0.0
0.9 56 0.08
0.9 59 0.16
0.9 62 0.32
0.9 65 0.52
0.9 68 0.58
0.9 71 0.76
0.9 74 0.86
0.9 77 0.94
0.9 80 1.0
0.9 83 0.98
0.9 86 1.0
0.9 89 1.0
0.9 92 1.0
0.9 95 1.0
0.9500000000000001 32 0.0
0.9500000000000001 35 0.0
0.9500000000000001 38 0.0
0.9500000000000001 41 0.0
0.9500000000000001 44 0.0
0.9500000000000001 47 0.02
0.9500000000000001 50 0.04
0.9500000000000001 53 0.06
0.9500000000000001 56 0.16
0.9500000000000001 59 0.42
0.9500000000000001 62 0.58
0.9500000000000001 65 0.66
0.9500000000000001 68 0.82
0.9500000000000001 71 0.9
0.9500000000000001 74 0.94
0.9500000000000001 77 0.94
0.9500000000000001 80 0.98
0.9500000000000001 83 0.98
0.9500000000000001 86 1.0
0.9500000000000001 89 1.0
0.99 30 0.0
0.99 33 0.0
0.99 36 0.0
0.99 39 0.0
0.99 42 0.0
0.99 45 0.02
0.99 48 0.02
0.99 51 0.16
0.99 54 0.28
0.99 57 0.34
0.99 60 0.48
0.99 63 0.8
0.99 66 0.72
0.99 69 0.84
0.99 72 0.92
0.99 75 0.98
0.99 78 0.96
0.99 81 1.0
0.99 84 1.0
0.99 87 1.0


==> simulation_results/k20_coinflip_great_theory.dat <==
0.2 968
0.25 258
0.30000000000000004 207
0.35000000000000003 171
0.4 149
0.45  129
0.5  115
0.55  104
0.6000000000000001  95
0.65  89
0.7000000000000001  80
0.75  77
0.8  71
0.8500000000000001  67
0.9  62
0.9500000000000001  59
0.99  57


==> simulation_results/parameters.txt <==
K1 - 1 cluster
p=10/10000

K10 - 10 clusters
p=5/3000
q=5/7000

K20 - 20 clusters
p=5/1500
q=5/8500

epsilon = .1 for all cases
50 trials for all cases
